Warm Ice Giant GJ 3470b. I. A Flat Transmission Spectrum Indicates a Hazy, Low-methane, and/or Metal-rich Atmosphere

We report our spectroscopic investigation of the transiting ice giant GJ 3470b's atmospheric transmission, and the first results of extrasolar planet observations from the new Keck/MOSFIRE spectrograph. We measure a planet/star radius ratio of Rp/Rs = 0.0789 +/- 0.0020 in a bandpass from 2.09-2.36 micron and in six narrower bands across this wavelength range. When combined with existing broadband photometry, these measurements rule out cloud-free atmospheres in chemical equilibrium assuming either solar abundances (5.4 sigma confidence) or a moderate level of metal enrichment (50x solar abundances, 3.8 sigma), confirming previous results that such models are not representative for cool, low-mass, externally irradiated extrasolar planets. Current measurements are consistent with a flat transmission spectrum, which suggests that the atmosphere is explained by high-altitude clouds and haze, disequilibrium chemistry, unexpected abundance patterns, or the atmosphere is extremely metal-rich (>200x solar). Because GJ 3470b's low bulk density sets an upper limit on the planet's atmospheric enrichment of <300x solar, the atmospheric mean molecular weight must be <9. Thus, if the atmosphere is cloud-free its spectral features should be detectable with future observations. Transit observations at shorter wavelengths will provide the best opportunity to discriminate between plausible scenarios. We obtained optical spectroscopy with the GMOS spectrograph, but these observations exhibit large systematic uncertainties owing to thin, persistent cirrus conditions. Finally, we also provide the first detailed look at the steps necessary for well-calibrated MOSFIRE observations, and provide advice for future observations with this instrument.

==> ReadMe.txt <==
J/A+A/vol/page     NIR Spectrophotometry of GJ 3470b     (I. Crossfield, et al., 2013)
================================================================================

Warm Ice Giant GJ~3470b. I. A Flat Transmission Spectrum Indicates a
Hazy, Low-Methane, and/or Metal-rich Atmosphere
     Crossfield, Ian J. M.; Barman, Travis; Hansen, Brad M.S.; Howard, Andrew W.
    <Astron. Astrophys. vol, page (year)>
    =2013A&A...VVV.ppppI     (SIMBAD/NED BibCode)
================================================================================
Keywords: infrared: stars --- planetary systems --- stars: individual
     (GJ 3470) --- techniques: photometric ---
     techniques: spectroscopic --- eclipses

Description:
    This work presents time-series relative photometry of the
    planet-hosting star GJ 3470 during the transit of its 14
    Earth-mass planet.  Observations were obtained with the MOSFIRE
    near-infrared spectrograph from 2.09-2.36 micron, both in one
    single band and in six smaller bands. Reduction of the
    observations is described in the associated paper.

File Summary:
--------------------------------------------------------------------------------
  FileName   Lrecl  Records   Explanations
--------------------------------------------------------------------------------
ReadMe          80        .   This file
keck3470.dat (len)   (rows)   GJ 3470 light curves and instrumental parameters.
--------------------------------------------------------------------------------

Byte-by-byte Description of file: keck3470.dat
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1- 13  F7.5  days    BJD_TDB   Mid-exposure timestamp for each frame
  15- 19  F1.2  pixels  x         Shift of spectra along dispersion direction
  21- 26  F1.2  pixels  y         Shift of spectra along spatial direction
  28- 31  F1.2  pixels  w         Instrumental seeing (FWHM of spectral trace)
  33- 39  F1.5  none    airmass   Airmass of observations, from FITS header.
  41- 47  F1.5  none    f_white   White-light relative light curve (2.09-2.36 micron)
  49- 55  F1.5  none    f_1       Relative light curve, integrated from 2.09-2.13 micron
  57- 63  F1.5  none    f_2       Relative light curve, integrated from 2.13-2.17 micron
  65- 71  F1.5  none    f_3       Relative light curve, integrated from 2.17-2.21 micron
  73- 79  F1.5  none    f_4       Relative light curve, integrated from 2.21-2.26 micron
  80- 86  F1.5  none    f_5       Relative light curve, integrated from 2.26-2.31 micron
  88- 94  F1.5  none    f_6       Relative light curve, integrated from 2.31-2.36 micron





   9- 16  F1.5  W/m2/um Flam      log10(flux), in W/m^2/micron
  18- 24  F1.5  ---     relerr    Fractional error in Flam
--------------------------------------------------------------------------------
(bjd[ii], soff_optimal[0,ii], ypos[ii], fwhm[ii], airmass[ii], bigser[ii]) + tuple(sers[:,ii])

--------------------------------------------------------------------------------
   1-  7  F1.5  micron  lam       Wavelength (microns)
   9- 16  F1.5  W/m2/um Flam      log10(flux), in W/m^2/micron
  18- 24  F1.5  ---     relerr    Fractional error in Flam
--------------------------------------------------------------------------------



==> keck3470.dat <==
2456390.73119 -3.68 237.63 4.81 1.00492 1.06832 1.01796 1.06330 1.07156 1.07074 1.08842 1.12891 
2456390.73162 -0.72 173.12 4.08 1.00509 1.05114 1.00106 1.04438 1.05844 1.05561 1.07048 1.10589 
2456390.73205 -2.93 239.62 4.39 1.00525 1.06659 1.01588 1.05912 1.07071 1.06998 1.08637 1.12911 
2456390.73247 -0.28 173.17 4.25 1.00542 1.05008 1.00080 1.04391 1.05764 1.05409 1.06918 1.10320 
2456390.73289 -3.46 240.22 3.82 1.00560 1.06660 1.01612 1.05929 1.06994 1.07116 1.08605 1.12798 
2456390.73332  0.30 173.72 3.72 1.00581 1.05041 1.00184 1.04445 1.05685 1.05449 1.06878 1.10410 
2456390.73373 -2.77 240.29 3.70 1.00598 1.06685 1.01711 1.05979 1.07051 1.07107 1.08530 1.12785 
2456390.73416  0.19 173.63 3.82 1.00618 1.05056 1.00163 1.04466 1.05781 1.05439 1.06858 1.10445 
2456390.73456 -4.95 240.52 4.12 1.00638 1.06556 1.01511 1.05829 1.06894 1.06840 1.08660 1.12765 
2456390.73596 -0.01 174.40 3.84 1.00710 1.05247 1.00585 1.04803 1.05943 1.05514 1.06876 1.10461 
2456390.73641 -2.00 240.41 3.56 1.00736 1.06681 1.01784 1.05900 1.07030 1.07074 1.08522 1.12852 
2456390.73683  0.37 173.41 4.01 1.00759 1.05150 1.00139 1.04530 1.05881 1.05572 1.07085 1.10573 
2456390.73725 -4.12 239.41 3.95 1.00785 1.06889 1.01786 1.06231 1.07369 1.07165 1.08920 1.12984 
2456390.73768  0.38 172.78 3.83 1.00810 1.05007 0.99975 1.04419 1.05692 1.05493 1.07039 1.10255 
2456390.73809 -3.79 239.52 4.08 1.00839 1.06562 1.01449 1.05891 1.07055 1.06858 1.08594 1.12634 
2456390.73852  1.41 173.00 4.04 1.00862 1.04917 0.99969 1.04270 1.05650 1.05463 1.06843 1.10070 
2456390.73894 -0.99 239.65 4.07 1.00890 1.06626 1.01647 1.05879 1.07012 1.07025 1.08482 1.12790 
2456390.73936  1.46 173.51 3.91 1.00918 1.04856 0.99954 1.04272 1.05542 1.05292 1.06787 1.10069 
2456390.73978 -0.90 240.73 4.23 1.00947 1.06623 1.01714 1.05807 1.07053 1.07088 1.08415 1.12675 
2456390.74062  2.28 175.13 4.54 1.01006 1.05057 1.00250 1.04464 1.05774 1.05493 1.06764 1.10349 
2456390.74104 -1.50 242.34 4.30 1.01037 1.06561 1.01714 1.05912 1.06825 1.06690 1.08603 1.12744 
2456390.74147  1.09 176.06 4.03 1.01068 1.04977 1.00327 1.04398 1.05671 1.05240 1.06693 1.10288 
2456390.74195 -2.73 243.16 4.12 1.01105 1.06655 1.01802 1.05981 1.06953 1.06782 1.08657 1.12896 
2456390.74237 -0.23 177.09 4.87 1.01137 1.05100 1.00265 1.04452 1.05772 1.05422 1.06981 1.10569 
2456390.74280 -2.80 243.16 4.28 1.01176 1.06542 1.01630 1.05813 1.06915 1.06775 1.08524 1.12717 
2456390.74323 -0.56 176.64 5.20 1.01210 1.04870 1.00016 1.04252 1.05430 1.05299 1.06698 1.10375 
2456390.74365 -3.42 242.83 4.44 1.01246 1.06660 1.01686 1.05846 1.06978 1.06952 1.08770 1.12890 
2456390.74408 -0.43 176.17 4.44 1.01276 1.04927 1.00056 1.04262 1.05596 1.05359 1.06819 1.10295 
2456390.74451 -3.86 242.68 4.42 1.01314 1.06545 1.01529 1.05778 1.06816 1.06785 1.08763 1.12792 
2456390.74495  0.39 175.80 4.80 1.01356 1.04757 0.99823 1.04023 1.05462 1.05223 1.06648 1.10227 
2456390.74539 -3.14 242.13 4.99 1.01391 1.06527 1.01443 1.05728 1.06766 1.06814 1.08755 1.12897 
2456390.74583  0.31 175.42 4.81 1.01430 1.04863 1.00067 1.04273 1.05480 1.05316 1.06615 1.10198 
2456390.74626 -2.47 241.99 4.55 1.01471 1.06612 1.01589 1.05910 1.06995 1.06877 1.08661 1.12783 
2456390.74670  0.42 175.30 4.83 1.01511 1.05023 1.00260 1.04472 1.05752 1.05361 1.06884 1.10139 
2456390.74714 -2.69 241.71 4.94 1.01560 1.06654 1.01724 1.05959 1.06978 1.06892 1.08709 1.12768 
2456390.74756  1.84 174.84 4.69 1.01595 1.04853 1.00106 1.04194 1.05402 1.05292 1.06668 1.10252 
2456390.74800 -2.66 241.43 4.53 1.01639 1.06573 1.01559 1.05773 1.06919 1.06891 1.08651 1.12803 
2456390.74843  1.89 174.19 4.84 1.01681 1.04805 0.99910 1.04189 1.05557 1.05333 1.06482 1.10128 
2456390.74887 -3.14 240.32 4.45 1.01727 1.06564 1.01496 1.05764 1.06919 1.06953 1.08582 1.12835 
2456390.74957  0.48 173.06 4.61 1.01799 1.05094 0.99972 1.04450 1.05859 1.05623 1.07075 1.10458 
2456390.75001 -3.46 239.52 4.97 1.01847 1.06586 1.01436 1.05862 1.06969 1.06909 1.08728 1.12791 
2456390.75044  0.46 172.79 4.38 1.01894 1.04975 0.99899 1.04342 1.05807 1.05562 1.06933 1.10087 
2456390.75087 -2.77 239.36 5.06 1.01942 1.06543 1.01448 1.05855 1.06977 1.06866 1.08565 1.12676 
2456390.75129  0.46 172.99 5.14 1.01987 1.04809 0.99802 1.04200 1.05421 1.05323 1.06681 1.10316 
2456390.75172 -2.80 239.55 4.94 1.02038 1.06657 1.01535 1.05974 1.07012 1.07041 1.08717 1.12789 
2456390.75216  0.69 172.96 4.95 1.02088 1.04908 0.99831 1.04256 1.05640 1.05518 1.06851 1.10181 
2456390.75259 -2.97 239.06 5.30 1.02145 1.06541 1.01402 1.05823 1.06811 1.06915 1.08659 1.12827 
2456390.75302  0.48 173.15 5.03 1.02188 1.05160 1.00072 1.04495 1.05920 1.05636 1.07089 1.10670 
2456390.75346 -3.51 240.09 4.99 1.02249 1.06780 1.01653 1.06115 1.07148 1.07120 1.08880 1.12910 
2456390.75389  0.79 173.38 5.08 1.02302 1.04993 1.00029 1.04265 1.05720 1.05540 1.06957 1.10267 
2456390.75433 -3.03 240.04 4.69 1.02350 1.06484 1.01389 1.05759 1.06885 1.06794 1.08528 1.12716 
2456390.75477  1.21 173.36 4.78 1.02404 1.04946 1.00003 1.04324 1.05665 1.05498 1.06790 1.10179 
2456390.75521 -2.95 239.56 4.84 1.02468 1.06690 1.01546 1.05986 1.07032 1.07036 1.08833 1.12875 
2456390.75565  0.66 173.09 4.91 1.02516 1.04945 0.99904 1.04331 1.05765 1.05538 1.06867 1.10022 
2456390.75608 -3.01 239.18 5.11 1.02575 1.06678 1.01537 1.05957 1.07073 1.07062 1.08794 1.12779 
2456390.75652  1.77 173.05 4.95 1.02632 1.04940 0.99843 1.04194 1.05647 1.05539 1.06973 1.10335 
2456390.75696 -2.79 239.74 5.38 1.02692 1.06795 1.01592 1.06111 1.07153 1.07187 1.08931 1.12959 
2456390.75738  1.47 173.49 5.52 1.02749 1.05082 0.99935 1.04431 1.05791 1.05569 1.07136 1.10566 
2456390.75782 -3.01 240.23 5.34 1.02809 1.06669 1.01591 1.05981 1.07036 1.07003 1.08791 1.12722 
2456390.75825  1.54 173.83 5.27 1.02869 1.05090 1.00147 1.04562 1.05778 1.05578 1.06940 1.10317 
2456390.75869 -3.07 240.53 4.99 1.02932 1.06497 1.01391 1.05701 1.06860 1.06923 1.08616 1.12627 
2456390.75912  1.55 174.11 5.13 1.02992 1.04768 0.99750 1.04117 1.05631 1.05269 1.06579 1.10089 
2456390.75955 -3.15 240.99 4.90 1.03057 1.06633 1.01536 1.05915 1.07026 1.06956 1.08734 1.12782 
2456390.75999  1.52 174.10 5.31 1.03120 1.05029 1.00104 1.04466 1.05734 1.05509 1.06852 1.10293 
2456390.76050 -2.94 240.41 5.48 1.03196 1.06504 1.01363 1.05763 1.06891 1.06893 1.08595 1.12674 
2456390.76094  1.33 173.67 5.33 1.03261 1.05076 1.00114 1.04555 1.05947 1.05551 1.06817 1.10222 
2456390.76139 -2.81 240.28 5.10 1.03331 1.06608 1.01471 1.05977 1.06940 1.06988 1.08661 1.12744 
2456390.76181  1.13 173.55 5.15 1.03396 1.04826 0.99862 1.04240 1.05604 1.05301 1.06626 1.10138 
2456390.76225 -2.76 240.43 5.53 1.03464 1.06511 1.01337 1.05841 1.06847 1.06798 1.08710 1.12744 
2456390.76301  1.25 173.74 5.31 1.03585 1.04983 0.99960 1.04481 1.05759 1.05497 1.06870 1.10093 
2456390.76343 -2.93 240.34 5.30 1.03653 1.06741 1.01589 1.06073 1.07075 1.07054 1.08933 1.12898 
2456390.76387  0.06 173.94 2.85 1.03723 1.04996 1.00096 1.04295 1.05711 1.05395 1.06851 1.10488 
2456390.76430 -2.22 240.60 3.04 1.03806 1.06450 1.01390 1.05642 1.06857 1.06926 1.08338 1.12655 
2456390.76474  0.25 174.21 3.04 1.03868 1.04880 1.00148 1.04210 1.05536 1.05267 1.06666 1.10225 
2456390.76518 -6.49 240.60 2.94 1.03944 1.06782 1.01577 1.06084 1.07357 1.07008 1.08943 1.12900 
2456390.76561  0.43 173.68 3.45 1.04015 1.05003 1.00220 1.04389 1.05803 1.05399 1.06820 1.10109 
2456390.76604 -4.40 239.99 3.39 1.04090 1.06867 1.01718 1.06155 1.07329 1.07184 1.09024 1.12936 
2456390.76648  0.69 173.13 3.54 1.04165 1.05051 1.00136 1.04457 1.05826 1.05485 1.06887 1.10300 
2456390.76691 -3.76 239.70 3.19 1.04253 1.06740 1.01559 1.06047 1.07219 1.07074 1.08815 1.12876 
2456390.76734  0.79 173.27 3.42 1.04318 1.05289 1.00395 1.04637 1.06002 1.05614 1.07280 1.10673 
2456390.76776 -4.41 240.20 2.87 1.04396 1.06838 1.01652 1.06101 1.07378 1.07230 1.08820 1.12970 
2456390.76819  0.55 173.73 3.42 1.04472 1.04907 1.00037 1.04205 1.05611 1.05343 1.06715 1.10370 
2456390.76863 -4.16 240.57 3.18 1.04554 1.06683 1.01540 1.05939 1.07131 1.07034 1.08760 1.12849 
2456390.76907  0.67 173.96 3.36 1.04634 1.04903 1.00108 1.04212 1.05625 1.05340 1.06698 1.10202 
2456390.76956 -4.16 240.70 3.17 1.04738 1.06646 1.01492 1.05958 1.07029 1.07031 1.08672 1.12843 
2456390.76998  0.78 174.09 3.73 1.04807 1.04967 1.00257 1.04348 1.05633 1.05443 1.06640 1.10178 
2456390.77042 -4.31 240.64 3.11 1.04890 1.06619 1.01438 1.05924 1.07086 1.06963 1.08691 1.12765 
2456390.77084  0.78 174.07 3.05 1.04971 1.04912 1.00235 1.04288 1.05553 1.05255 1.06642 1.10249 
2456390.77128 -3.96 240.62 3.45 1.05058 1.06760 1.01626 1.06000 1.07245 1.07120 1.08856 1.12846 
2456390.77172  1.03 173.46 2.97 1.05154 1.04908 1.00110 1.04211 1.05538 1.05270 1.06823 1.10343 
2456390.77214 -3.67 240.17 3.35 1.05230 1.06773 1.01696 1.06087 1.07230 1.07129 1.08801 1.12777 
2456390.77256  0.95 173.85 3.51 1.05312 1.05119 1.00306 1.04492 1.05850 1.05527 1.06911 1.10403 
2456390.77298 -3.99 240.53 2.99 1.05400 1.06769 1.01596 1.06059 1.07209 1.07208 1.08739 1.12937 
2456390.77342  0.88 173.79 3.11 1.05487 1.04977 1.00055 1.04252 1.05694 1.05460 1.06837 1.10406 
2456390.77386 -4.15 240.45 3.20 1.05579 1.06664 1.01538 1.05991 1.07149 1.07069 1.08608 1.12720 
2456390.77428  0.99 174.11 2.92 1.05666 1.04857 1.00159 1.04140 1.05454 1.05286 1.06695 1.10167 
2456390.77472 -4.03 240.81 3.08 1.05772 1.06591 1.01452 1.05851 1.07011 1.07024 1.08660 1.12666 
2456390.77515  0.79 174.07 3.31 1.05850 1.04761 1.00051 1.04072 1.05390 1.05226 1.06490 1.10079 
2456390.77559 -4.18 241.09 3.10 1.05946 1.06510 1.01359 1.05717 1.06966 1.06844 1.08662 1.12699 
2456390.77623  0.68 174.08 3.21 1.06085 1.04854 1.00172 1.04255 1.05545 1.05256 1.06559 1.10036 
2456390.77667 -3.87 240.74 2.87 1.06181 1.06458 1.01312 1.05739 1.06875 1.06860 1.08510 1.12593 
2456390.77710  0.90 173.89 3.73 1.06289 1.04952 1.00071 1.04320 1.05602 1.05408 1.06778 1.10365 
2456390.77754 -3.77 240.70 3.23 1.06377 1.06554 1.01420 1.05796 1.06980 1.06945 1.08629 1.12699 
2456390.77798  1.02 173.87 3.65 1.06474 1.04943 1.00139 1.04291 1.05586 1.05389 1.06779 1.10267 
2456390.77842 -4.05 240.68 3.45 1.06576 1.06678 1.01558 1.06026 1.07093 1.07021 1.08697 1.12807 
2456390.77886  0.88 174.08 3.15 1.06675 1.04852 1.00058 1.04250 1.05616 1.05297 1.06628 1.09971 
2456390.77929 -4.02 240.65 3.34 1.06779 1.06504 1.01404 1.05837 1.06941 1.06849 1.08503 1.12610 
2456390.77973  0.65 174.11 3.70 1.06880 1.05044 1.00133 1.04471 1.05731 1.05557 1.06854 1.10282 
2456390.78017 -4.01 240.93 3.42 1.06985 1.06577 1.01464 1.05880 1.06914 1.06928 1.08667 1.12769 
2456390.78059  0.40 174.53 3.35 1.07086 1.04709 1.00007 1.04050 1.05351 1.05074 1.06459 1.10092 
2456390.78108 -4.12 240.72 3.53 1.07219 1.06656 1.01504 1.05958 1.07062 1.07013 1.08727 1.12844 
2456390.78152  0.70 174.20 3.19 1.07308 1.04708 0.99930 1.04040 1.05439 1.05058 1.06536 1.10046 
2456390.78194 -3.99 240.48 3.27 1.07415 1.06757 1.01600 1.06090 1.07268 1.07123 1.08753 1.12835 
2456390.78238  0.71 174.06 3.71 1.07521 1.04888 1.00223 1.04389 1.05557 1.05189 1.06603 1.10085 
2456390.78280 -3.61 240.21 3.40 1.07630 1.06628 1.01513 1.05970 1.07086 1.06992 1.08652 1.12653 
2456390.78324  0.72 173.96 3.70 1.07736 1.04629 0.99902 1.03983 1.05356 1.04982 1.06459 1.09853 
2456390.78367 -3.37 240.62 3.62 1.07849 1.06669 1.01536 1.05981 1.07141 1.07032 1.08658 1.12807 
2456390.78411  0.97 173.88 4.12 1.07959 1.04653 0.99831 1.04120 1.05356 1.05033 1.06443 1.09916 
2456390.78460 -3.73 240.50 3.81 1.08089 1.06651 1.01520 1.05995 1.07103 1.07002 1.08706 1.12694 
2456390.78503  0.68 174.17 4.00 1.08198 1.04903 1.00227 1.04264 1.05508 1.05258 1.06741 1.10191 
2456390.78546 -4.06 240.92 3.97 1.08316 1.06620 1.01494 1.05924 1.07007 1.06906 1.08824 1.12740 
2456390.78590  0.62 174.19 3.43 1.08427 1.04728 0.99994 1.04137 1.05289 1.05137 1.06555 1.10025 
2456390.78633 -4.06 240.73 3.42 1.08546 1.06585 1.01486 1.05854 1.06989 1.06950 1.08703 1.12665 
2456390.78677  0.75 173.91 3.65 1.08662 1.04912 1.00115 1.04323 1.05622 1.05275 1.06772 1.10139 
2456390.78721 -3.79 240.32 3.21 1.08784 1.06451 1.01361 1.05693 1.06895 1.06877 1.08505 1.12467 
2456390.78765  0.94 173.62 3.71 1.08903 1.04933 1.00040 1.04263 1.05698 1.05370 1.06830 1.10212 
2456390.78809 -4.03 240.14 3.40 1.09041 1.06778 1.01613 1.06048 1.07268 1.07183 1.08814 1.12872 
2456390.78853  1.28 173.52 3.64 1.09146 1.04794 0.99850 1.04231 1.05497 1.05254 1.06625 1.10133 
2456390.78896 -3.89 240.47 3.54 1.09272 1.06667 1.01497 1.05924 1.07124 1.07038 1.08752 1.12852 
2456390.78955  0.97 173.77 3.69 1.09438 1.04865 1.00024 1.04246 1.05620 1.05288 1.06725 1.10057 
2456390.78997 -3.35 240.46 3.67 1.09559 1.06618 1.01464 1.05838 1.06994 1.07045 1.08743 1.12811 
2456390.79041  0.74 173.94 3.63 1.09684 1.04659 0.99871 1.04006 1.05316 1.05077 1.06590 1.09870 
2456390.79085 -3.79 240.59 4.22 1.09831 1.06588 1.01414 1.05946 1.06952 1.06916 1.08745 1.12735 
2456390.79127  0.71 174.19 4.23 1.09937 1.04867 1.00016 1.04293 1.05506 1.05276 1.06781 1.10132 
2456390.79171 -4.12 240.59 3.91 1.10069 1.06617 1.01393 1.05914 1.07035 1.06998 1.08800 1.12749 
2456390.79215  1.30 173.46 3.99 1.10198 1.04763 0.99782 1.04137 1.05510 1.05209 1.06750 1.10031 
2456390.79259 -3.53 240.19 4.28 1.10350 1.06666 1.01457 1.05987 1.07022 1.07035 1.08865 1.12829 
2456390.79302  0.92 173.42 3.88 1.10480 1.04735 0.99835 1.04157 1.05424 1.05157 1.06596 1.10069 
2456390.79346 -3.60 239.94 4.10 1.10600 1.06652 1.01476 1.05996 1.07145 1.06979 1.08782 1.12678 
2456390.79389  1.12 173.54 3.73 1.10730 1.04794 0.99902 1.04258 1.05543 1.05248 1.06597 1.09986 
2456390.79432 -3.29 240.24 3.93 1.10865 1.06635 1.01530 1.05984 1.07058 1.06968 1.08679 1.12726 
2456390.79474  1.02 173.53 3.80 1.10997 1.04742 0.99796 1.04216 1.05485 1.05198 1.06574 1.09980 
2456390.79518 -3.56 240.17 4.12 1.11138 1.06733 1.01535 1.06084 1.07183 1.07058 1.08858 1.12849 
2456390.79562  0.91 173.63 4.01 1.11275 1.04787 0.99779 1.04257 1.05563 1.05173 1.06617 1.10212 
2456390.79606 -3.59 240.10 3.83 1.11437 1.06570 1.01367 1.05885 1.07026 1.06940 1.08636 1.12754 
2456390.79648  0.92 173.74 3.95 1.11550 1.04614 0.99721 1.04052 1.05284 1.05068 1.06339 1.10053 
2456390.79691 -4.09 240.52 3.75 1.11696 1.06661 1.01502 1.05984 1.07082 1.06999 1.08798 1.12758 
2456390.79735  1.08 173.64 3.76 1.11837 1.04798 0.99854 1.04196 1.05596 1.05242 1.06631 1.10090 
2456390.79779 -3.35 239.81 4.39 1.11985 1.06663 1.01478 1.05995 1.07131 1.06963 1.08834 1.12758 
2456390.79826  1.24 173.45 4.08 1.12138 1.04591 0.99679 1.04074 1.05346 1.04973 1.06427 1.09866 
2456390.79870 -3.57 239.68 4.04 1.12289 1.06517 1.01403 1.05820 1.07049 1.06811 1.08603 1.12551 
2456390.79913  1.21 173.41 4.13 1.12435 1.04930 0.99907 1.04263 1.05637 1.05433 1.06862 1.10383 
2456390.79957 -3.32 239.71 4.36 1.12588 1.06430 1.01188 1.05723 1.06832 1.06827 1.08625 1.12588 
2456390.80003  1.28 173.49 4.48 1.12742 1.04790 0.99750 1.04120 1.05490 1.05311 1.06745 1.10235 
2456390.80047 -3.52 240.15 4.53 1.12897 1.06352 1.01137 1.05678 1.06718 1.06693 1.08592 1.12499 
2456390.80089  1.05 173.61 4.31 1.13044 1.04711 0.99764 1.04139 1.05433 1.05161 1.06662 1.09929 
2456390.80133 -1.78 240.57 4.37 1.13201 1.06402 1.01265 1.05670 1.06753 1.06863 1.08456 1.12576 
2456390.80177  0.71 173.47 3.77 1.13354 1.04719 0.99862 1.04092 1.05463 1.05125 1.06642 1.09940 
2456390.80224 -4.24 240.22 3.41 1.13528 1.06316 1.01176 1.05576 1.06841 1.06629 1.08384 1.12477 
2456390.80351  1.06 172.97 3.53 1.13987 1.04852 0.99831 1.04269 1.05586 1.05306 1.06765 1.10241 
2456390.80395 -3.79 239.98 3.92 1.14152 1.06575 1.01349 1.05838 1.07002 1.06970 1.08749 1.12746 
2456390.80440  1.04 172.98 3.32 1.14317 1.04625 0.99774 1.04016 1.05322 1.05076 1.06480 1.09887 
2456390.80483 -3.94 239.98 3.43 1.14480 1.06633 1.01456 1.05928 1.07158 1.06971 1.08711 1.12750 
2456390.80525  1.19 173.48 3.63 1.14638 1.04688 0.99895 1.04021 1.05421 1.05026 1.06545 1.10065 
2456390.80569 -3.65 240.04 3.23 1.14808 1.06805 1.01655 1.06119 1.07325 1.07132 1.08846 1.12911 
2456390.80614  0.89 173.37 3.27 1.14978 1.04926 1.00143 1.04300 1.05617 1.05329 1.06845 1.10102 
2456390.80658 -4.46 240.25 3.44 1.15151 1.06660 1.01453 1.06033 1.07135 1.07025 1.08774 1.12688 
2456390.80702  0.78 173.46 3.45 1.15319 1.04818 1.00059 1.04292 1.05562 1.05097 1.06639 1.10049 
2456390.80746 -4.05 240.01 2.85 1.15494 1.06802 1.01674 1.06139 1.07278 1.07179 1.08792 1.12885 
2456390.80788  0.99 173.28 3.35 1.15660 1.04719 0.99948 1.03994 1.05350 1.05122 1.06639 1.10117 
2456390.80832 -3.62 239.59 3.18 1.15838 1.06582 1.01337 1.05934 1.07118 1.06912 1.08730 1.12642 
2456390.80876  1.20 172.76 2.96 1.16033 1.04564 0.99690 1.03879 1.05397 1.04884 1.06521 1.09895 
2456390.80919 -3.66 239.55 2.96 1.16187 1.06625 1.01506 1.05974 1.07195 1.06959 1.08553 1.12682 
2456390.80961  1.06 173.21 2.95 1.16358 1.04642 0.99772 1.03923 1.05408 1.05027 1.06578 1.10017 
2456390.81005 -3.79 239.66 3.87 1.16541 1.06688 1.01498 1.06039 1.07210 1.07003 1.08714 1.12853 
2456390.81048  0.89 173.28 2.98 1.16737 1.04496 0.99772 1.03754 1.05286 1.04984 1.06255 1.09665 
2456390.81091 -4.02 239.81 3.07 1.16918 1.06482 1.01375 1.05767 1.07005 1.06829 1.08513 1.12540 
2456390.81135  0.97 173.33 3.32 1.17081 1.04792 0.99876 1.04130 1.05564 1.05197 1.06628 1.10244 
2456390.81178 -3.83 239.70 3.14 1.17265 1.06570 1.01460 1.05886 1.07057 1.06967 1.08565 1.12596 
2456390.81224  0.72 173.23 3.47 1.17478 1.04702 0.99862 1.03990 1.05438 1.05167 1.06556 1.10038 
2456390.81268 -3.65 239.77 3.80 1.17651 1.06519 1.01342 1.05797 1.07007 1.06893 1.08607 1.12646 
2456390.81312  1.31 173.18 4.03 1.17833 1.04500 0.99469 1.03778 1.05210 1.05094 1.06437 1.09905 
2456390.81355 -3.81 239.63 3.45 1.18027 1.06413 1.01262 1.05722 1.06868 1.06794 1.08489 1.12504 
2456390.81399  1.08 173.10 3.83 1.18216 1.04736 0.99786 1.04067 1.05583 1.05199 1.06530 1.10117 
2456390.81442 -3.39 239.39 3.61 1.18408 1.06510 1.01342 1.05860 1.06979 1.06863 1.08588 1.12594 
2456390.81484  1.25 172.70 3.37 1.18595 1.04733 0.99837 1.04054 1.05490 1.05205 1.06656 1.09993 
2456390.81527 -3.58 239.91 3.72 1.18790 1.06625 1.01489 1.05909 1.07087 1.06965 1.08698 1.12804 
2456390.81570  1.09 172.48 3.41 1.19005 1.04669 0.99705 1.03940 1.05403 1.05207 1.06657 1.09970 
2456390.81612 -3.76 239.61 3.55 1.19177 1.06384 1.01254 1.05658 1.06804 1.06715 1.08487 1.12607 
2456390.81677  1.12 172.98 3.42 1.19473 1.04704 0.99774 1.04025 1.05383 1.05144 1.06664 1.10144 
2456390.81720 -3.68 240.29 3.59 1.19674 1.06500 1.01346 1.05785 1.06869 1.06885 1.08635 1.12692 
2456390.81764  0.89 173.30 3.83 1.19880 1.04695 0.99774 1.03935 1.05365 1.05215 1.06699 1.10065 
2456390.81807 -3.60 239.53 3.89 1.20085 1.06669 1.01441 1.06022 1.07069 1.06997 1.08812 1.12918 
2456390.81851  1.07 172.53 3.68 1.20289 1.04587 0.99546 1.03868 1.05318 1.05087 1.06640 1.10006 
2456390.81894 -3.23 239.18 3.56 1.20497 1.06480 1.01338 1.05820 1.06939 1.06780 1.08612 1.12580 
2456390.81937  1.31 172.69 3.61 1.20698 1.04917 0.99867 1.04144 1.05602 1.05380 1.07032 1.10486 
2456390.81981 -3.39 239.38 3.34 1.20915 1.06444 1.01373 1.05739 1.06946 1.06782 1.08440 1.12537 
2456390.82023  1.02 173.01 3.41 1.21119 1.04679 0.99788 1.04003 1.05376 1.05112 1.06656 1.10018 
2456390.82066 -3.27 238.82 4.31 1.21333 1.06412 1.01262 1.05807 1.06800 1.06669 1.08641 1.12506 
2456390.82112  1.03 173.17 4.06 1.21558 1.04578 0.99739 1.03869 1.05222 1.05104 1.06516 1.09852 
2456390.82156 -3.53 240.04 3.68 1.21781 1.06557 1.01367 1.05898 1.06964 1.06879 1.08702 1.12774 
2456390.82199  1.06 173.09 4.73 1.21991 1.04412 0.99387 1.03722 1.05064 1.04941 1.06410 1.09894 
2456390.82244 -3.25 240.01 3.92 1.22223 1.06175 1.00957 1.05436 1.06568 1.06588 1.08333 1.12423 
2456390.82285  1.06 173.18 4.18 1.22431 1.04638 0.99731 1.03918 1.05289 1.05096 1.06581 1.10146 
2456390.82331 -3.75 239.74 3.69 1.22666 1.06400 1.01301 1.05667 1.06892 1.06751 1.08491 1.12465 
2456390.82374  1.11 172.74 3.94 1.22917 1.04829 0.99716 1.04143 1.05610 1.05345 1.06835 1.10292 
2456390.82419 -3.28 239.32 3.80 1.23127 1.06442 1.01207 1.05818 1.06851 1.06704 1.08679 1.12672 
2456390.82462  1.68 172.69 3.92 1.23348 1.04648 0.99649 1.04007 1.05362 1.05173 1.06625 1.09960 
2456390.82506 -3.34 239.45 3.84 1.23583 1.06460 1.01247 1.05798 1.06822 1.06845 1.08621 1.12676 
2456390.82552  1.30 172.88 4.34 1.23827 1.04646 0.99604 1.03995 1.05298 1.05143 1.06587 1.10240 
2456390.82596 -2.92 239.33 4.32 1.24066 1.06378 1.01253 1.05729 1.06784 1.06676 1.08509 1.12531 
2456390.82639  1.12 173.03 3.96 1.24292 1.04524 0.99583 1.03917 1.05194 1.05017 1.06389 1.09941 
2456390.82683 -3.27 239.66 4.32 1.24535 1.06249 1.01027 1.05572 1.06651 1.06600 1.08456 1.12446 
2456390.82725  1.06 172.78 3.48 1.24795 1.04401 0.99361 1.03659 1.05063 1.05032 1.06457 1.09737 
2456390.82769 -3.67 239.66 3.76 1.25012 1.06055 1.00913 1.05401 1.06489 1.06426 1.08130 1.12149 
2456390.82811  1.33 173.08 4.33 1.25245 1.04397 0.99311 1.03683 1.05077 1.04970 1.06419 1.09891 
2456390.82855 -3.35 239.13 3.79 1.25527 1.06042 1.00816 1.05360 1.06466 1.06391 1.08176 1.12313 
2456390.82898  1.30 172.61 4.22 1.25732 1.04373 0.99292 1.03745 1.05030 1.04964 1.06382 1.09747 
2456390.82942 -3.29 239.32 3.78 1.25985 1.05924 1.00721 1.05250 1.06399 1.06280 1.08018 1.12103 
2456390.83001  1.05 172.43 3.88 1.26326 1.04210 0.99118 1.03454 1.04933 1.04693 1.06317 1.09768 
2456390.83045 -3.26 239.37 3.88 1.26611 1.05923 1.00789 1.05234 1.06267 1.06273 1.08091 1.12117 
2456390.83092  1.29 172.45 3.61 1.26854 1.04048 0.99115 1.03377 1.04849 1.04600 1.05948 1.09232 
2456390.83136 -3.66 239.46 3.48 1.27117 1.05728 1.00583 1.05086 1.06164 1.06080 1.07809 1.11832 
2456390.83178  1.36 172.93 3.45 1.27358 1.04170 0.99290 1.03512 1.04905 1.04684 1.06070 1.09387 
2456390.83222 -3.57 239.54 3.73 1.27624 1.05859 1.00667 1.05173 1.06307 1.06251 1.07996 1.11974 
2456390.83378 -3.80 239.35 3.50 1.28574 1.05746 1.00619 1.05055 1.06238 1.06059 1.07843 1.11877 
2456390.83421  1.43 172.34 4.19 1.28832 1.04340 0.99335 1.03714 1.05062 1.04847 1.06371 1.09622 
2456390.83465 -3.42 239.41 3.68 1.29143 1.05931 1.00827 1.05261 1.06309 1.06270 1.08120 1.11988 
2456390.83506  1.21 172.48 3.88 1.29364 1.04065 0.99072 1.03469 1.04709 1.04585 1.06048 1.09419 
2456390.83550 -3.24 239.34 3.94 1.29646 1.05728 1.00554 1.05056 1.06170 1.06069 1.07874 1.11888 
2456390.83594  1.72 172.05 4.25 1.29919 1.04035 0.98953 1.03276 1.04684 1.04704 1.06172 1.09373 
2456390.83638 -3.26 239.27 4.06 1.30212 1.05983 1.00784 1.05325 1.06450 1.06340 1.08127 1.12106 
2456390.83680  1.31 172.60 4.29 1.30474 1.03997 0.98961 1.03293 1.04717 1.04566 1.06030 1.09348 
2456390.83724 -3.41 239.16 3.60 1.30800 1.05781 1.00645 1.05107 1.06235 1.06103 1.07882 1.11947 
2456390.83768  1.05 172.81 3.36 1.31082 1.03909 0.98955 1.03223 1.04596 1.04443 1.05847 1.09302 
2456390.83812 -3.99 239.78 3.48 1.31340 1.05805 1.00660 1.05141 1.06285 1.06175 1.07873 1.11895 
2456390.83854  1.07 173.02 3.29 1.31618 1.03936 0.99082 1.03187 1.04678 1.04414 1.05849 1.09299 
2456390.83898 -4.11 239.37 3.44 1.31916 1.05762 1.00645 1.05057 1.06260 1.06086 1.07882 1.11848 
2456390.83940  1.09 172.35 3.27 1.32189 1.04016 0.99001 1.03192 1.04735 1.04650 1.06120 1.09322 
2456390.83983 -3.22 239.06 3.08 1.32530 1.05756 1.00672 1.05100 1.06290 1.06093 1.07751 1.11787 
2456390.84026  1.31 172.34 3.61 1.32779 1.03871 0.98812 1.03186 1.04572 1.04500 1.05909 1.09160 
2456390.84069 -3.33 239.12 3.59 1.33078 1.05702 1.00579 1.05065 1.06194 1.06031 1.07813 1.11711 
2456390.84111  1.05 172.53 3.44 1.33368 1.03837 0.98850 1.03105 1.04601 1.04398 1.05818 1.09169 
2456390.84155 -3.41 239.18 3.61 1.33680 1.05917 1.00744 1.05229 1.06372 1.06289 1.08059 1.12032 
2456390.84197  0.97 172.52 3.36 1.33975 1.03870 0.98863 1.03212 1.04677 1.04378 1.05804 1.09207 
2456390.84241 -3.69 239.32 3.28 1.34283 1.05663 1.00465 1.04925 1.06164 1.05995 1.07875 1.11828 
2456390.84297  0.70 172.91 3.56 1.34709 1.03809 0.98913 1.03130 1.04531 1.04291 1.05713 1.09185 
2456390.84340 -3.77 239.57 3.23 1.35002 1.05861 1.00750 1.05180 1.06318 1.06281 1.07883 1.11924 
2456390.84383  0.98 172.81 3.57 1.35306 1.04096 0.99090 1.03514 1.04869 1.04664 1.06057 1.09223 
2456390.84426 -3.65 239.59 3.33 1.35665 1.05557 1.00412 1.04868 1.06001 1.05978 1.07648 1.11634 
2456390.84470  1.28 172.40 3.54 1.35942 1.04041 0.99018 1.03402 1.04769 1.04587 1.06030 1.09364 
2456390.84514 -3.55 238.99 2.99 1.36273 1.05482 1.00368 1.04774 1.06036 1.05866 1.07524 1.11494 
2456390.84558  1.11 172.21 3.10 1.36596 1.03958 0.98991 1.03227 1.04714 1.04542 1.05961 1.09212 
2456390.84601 -3.56 238.93 3.38 1.36975 1.05702 1.00599 1.05034 1.06218 1.06028 1.07742 1.11801 
2456390.84644  1.10 172.44 3.59 1.37251 1.04090 0.99162 1.03391 1.04803 1.04628 1.06117 1.09341 
2456390.84688 -4.05 239.37 3.45 1.37592 1.05970 1.00916 1.05290 1.06461 1.06278 1.08046 1.12025 
2456390.84731  0.97 172.43 3.52 1.37916 1.03967 0.99138 1.03330 1.04767 1.04442 1.05786 1.09188 
2456390.84775 -3.83 239.45 3.46 1.38262 1.05893 1.00862 1.05119 1.06420 1.06228 1.07962 1.11978 
2456390.84817  0.96 172.69 3.18 1.38590 1.03864 0.98996 1.03219 1.04546 1.04325 1.05836 1.09164 
2456390.84862 -3.80 239.15 3.35 1.38995 1.05602 1.00460 1.04911 1.06055 1.05932 1.07743 1.11770 
2456390.84905  1.06 172.57 3.75 1.39285 1.03972 0.98926 1.03190 1.04690 1.04599 1.06018 1.09371 
2456390.84947 -3.58 238.96 3.80 1.39633 1.05721 1.00505 1.05020 1.06210 1.06134 1.07912 1.11789 
2456390.84990  1.26 172.21 3.67 1.39971 1.03861 0.98788 1.03161 1.04576 1.04423 1.05977 1.09219 
2456390.85034 -3.20 238.69 3.67 1.40378 1.05516 1.00306 1.04760 1.06017 1.05910 1.07685 1.11700 
2456390.85078  1.04 172.17 3.59 1.40690 1.03817 0.98782 1.03106 1.04545 1.04444 1.05838 1.09116 
2456390.85123 -3.24 238.03 3.73 1.41114 1.05490 1.00278 1.04789 1.05988 1.05772 1.07796 1.11620 
2456390.85166  2.06 172.30 4.46 1.41417 1.03807 0.98609 1.02986 1.04468 1.04560 1.05879 1.09397 
2456390.85211 -3.06 239.51 4.37 1.41801 1.05592 1.00328 1.04876 1.05936 1.06071 1.07862 1.11774 
2456390.85255  1.45 172.01 4.06 1.42165 1.03672 0.98511 1.02910 1.04440 1.04289 1.05768 1.09158 
2456390.85301 -3.02 238.88 5.02 1.42566 1.05669 1.00343 1.04877 1.06034 1.06078 1.08053 1.12034 
2456390.85343  1.00 172.50 4.57 1.42973 1.03627 0.98521 1.02891 1.04298 1.04277 1.05634 1.09170 
2456390.85386 -3.22 239.58 4.19 1.43302 1.05616 1.00476 1.04945 1.05938 1.05977 1.07813 1.11835 
2456390.85429  0.89 172.37 3.83 1.43666 1.03811 0.98765 1.03116 1.04441 1.04426 1.05841 1.09269 
2456390.85474 -3.64 239.02 4.10 1.44127 1.05718 1.00591 1.05050 1.06177 1.06011 1.07891 1.11860 
2456390.85516  1.10 171.75 3.87 1.44489 1.04010 0.98812 1.03183 1.04716 1.04697 1.06167 1.09557 
2456390.85560 -3.32 239.08 3.93 1.44890 1.05561 1.00425 1.04894 1.05981 1.05883 1.07735 1.11731 
2456390.85621  1.58 172.14 4.18 1.45380 1.03869 0.98707 1.03024 1.04548 1.04521 1.06076 1.09425 
2456390.85666 -2.99 238.49 4.41 1.45797 1.05526 1.00235 1.04787 1.05933 1.05946 1.07885 1.11705 
2456390.85708  1.36 172.42 4.45 1.46181 1.03877 0.98865 1.03197 1.04614 1.04474 1.05844 1.09223 
2456390.85752 -2.83 239.16 4.33 1.46582 1.05370 1.00229 1.04661 1.05732 1.05744 1.07591 1.11554 
2456390.85794  1.32 172.54 4.46 1.46973 1.03762 0.98775 1.03062 1.04486 1.04378 1.05709 1.09106 
2456390.85839 -2.56 238.84 5.16 1.47402 1.05261 0.99981 1.04492 1.05589 1.05722 1.07623 1.11518 
2456390.85882  1.73 172.46 4.74 1.47798 1.03784 0.98569 1.02997 1.04455 1.04507 1.05881 1.09378 
2456390.85924 -2.38 238.75 4.92 1.48265 1.05147 0.99898 1.04402 1.05553 1.05588 1.07456 1.11298 
2456390.85967  1.62 172.19 5.03 1.48616 1.03494 0.98183 1.02769 1.04155 1.04246 1.05694 1.08995 
2456390.86011 -2.60 238.58 4.79 1.49047 1.05425 1.00183 1.04615 1.05865 1.05806 1.07806 1.11633 
2456390.86053  1.43 172.14 4.10 1.49456 1.03611 0.98503 1.02957 1.04338 1.04231 1.05635 1.08997 
2456390.86097 -2.86 238.90 4.66 1.49895 1.05458 1.00180 1.04740 1.05856 1.05848 1.07842 1.11633 
2456390.86146  1.63 172.13 4.39 1.50364 1.03786 0.98539 1.02979 1.04471 1.04494 1.05991 1.09358 
2456390.86190 -3.17 238.83 4.54 1.50823 1.05390 1.00135 1.04652 1.05749 1.05819 1.07723 1.11617 
2456390.86233  1.49 172.33 4.52 1.51245 1.03680 0.98429 1.02920 1.04422 1.04444 1.05837 1.09063 
2456390.86277 -2.84 238.97 4.42 1.51699 1.05445 1.00135 1.04719 1.05792 1.05909 1.07809 1.11664 
2456390.86319  1.11 171.90 4.34 1.52129 1.03857 0.98684 1.03087 1.04564 1.04643 1.05971 1.09187 
2456390.86363 -3.53 238.84 3.74 1.52589 1.05634 1.00435 1.04918 1.06118 1.05949 1.07865 1.11868 
2456390.86406  0.98 172.43 3.61 1.53026 1.03750 0.98810 1.03098 1.04495 1.04316 1.05639 1.09072 
2456390.86449 -3.55 238.88 3.79 1.53482 1.05406 1.00186 1.04699 1.05843 1.05811 1.07629 1.11590 
2456390.86493  1.60 171.86 4.70 1.53937 1.03786 0.98428 1.03025 1.04479 1.04538 1.06003 1.09395 
2456390.86536 -3.38 238.88 3.99 1.54413 1.05549 1.00352 1.04912 1.05979 1.05959 1.07716 1.11667 
2456390.86579  1.97 172.01 4.34 1.54863 1.03787 0.98620 1.02992 1.04571 1.04436 1.05848 1.09340 
2456390.86626 -3.00 238.25 3.79 1.55390 1.05508 1.00396 1.04804 1.05927 1.05820 1.07735 1.11690 
2456390.86672  1.41 171.98 4.19 1.55879 1.03775 0.98543 1.02925 1.04514 1.04488 1.05913 1.09402 
2456390.86715 -2.84 238.63 3.87 1.56359 1.05443 1.00296 1.04725 1.05848 1.05764 1.07751 1.11603 
2456390.86757  1.78 172.01 4.13 1.56825 1.03671 0.98549 1.02921 1.04413 1.04336 1.05702 1.09158 
2456390.86801 -3.00 238.26 4.69 1.57326 1.05268 1.00019 1.04535 1.05642 1.05602 1.07624 1.11608 
2456390.86844  1.28 172.04 3.70 1.57865 1.03840 0.98715 1.03113 1.04595 1.04446 1.05965 1.09256 
2456390.86887 -3.27 238.51 3.91 1.58296 1.05484 1.00325 1.04751 1.05927 1.05798 1.07723 1.11750 
2456390.86939  1.79 172.67 4.09 1.58951 1.03342 0.98365 1.02657 1.04059 1.03914 1.05256 1.08804 
2456390.86983 -2.88 238.59 4.49 1.59406 1.05395 1.00166 1.04679 1.05772 1.05781 1.07775 1.11566 
2456390.87027  1.68 171.84 5.12 1.59911 1.03655 0.98349 1.02869 1.04270 1.04417 1.05849 1.09355 
2456390.87071 -2.38 238.94 4.74 1.60437 1.05448 1.00216 1.04710 1.05702 1.05907 1.07800 1.11740 
2456390.87113  1.67 171.84 3.89 1.60937 1.03805 0.98646 1.03035 1.04575 1.04480 1.05863 1.09315 
2456390.87157 -3.24 238.44 3.63 1.61472 1.05520 1.00289 1.04783 1.05971 1.05895 1.07792 1.11767 
2456390.87199  1.42 171.55 4.00 1.62032 1.04139 0.98847 1.03291 1.04910 1.04738 1.06446 1.09833 
2456390.87243 -3.29 238.15 3.65 1.62525 1.05466 1.00269 1.04768 1.05947 1.05814 1.07761 1.11568 
2456390.87285  1.02 172.04 3.54 1.63026 1.03994 0.98908 1.03252 1.04604 1.04616 1.06182 1.09482 
2456390.87329 -3.62 239.11 3.73 1.63649 1.05565 1.00377 1.04884 1.06046 1.05983 1.07774 1.11613 
2456390.87371  1.35 172.10 3.67 1.64105 1.03778 0.98588 1.03005 1.04482 1.04495 1.05960 1.09218 
2456390.87414 -2.97 238.45 4.03 1.64654 1.05287 1.00046 1.04577 1.05723 1.05714 1.07529 1.11491 
2456390.87457  1.32 171.73 3.89 1.65187 1.03531 0.98443 1.02830 1.04272 1.04129 1.05571 1.09008 
2456390.87499 -3.50 239.21 3.98 1.65745 1.05496 1.00305 1.04836 1.05969 1.05903 1.07678 1.11582 
2456390.87541  1.66 172.28 5.06 1.66272 1.03476 0.98365 1.02714 1.04172 1.04203 1.05561 1.08882 
2456390.87586 -2.85 237.97 4.71 1.66921 1.05270 1.00054 1.04512 1.05715 1.05630 1.07638 1.11454 
2456390.87628  2.53 171.77 4.50 1.67496 1.03646 0.98385 1.02791 1.04382 1.04402 1.05836 1.09247 
2456390.87672 -2.51 237.89 4.56 1.68015 1.05348 1.00106 1.04639 1.05795 1.05714 1.07691 1.11535 
2456390.87715  2.07 171.62 3.83 1.68577 1.03698 0.98493 1.02852 1.04392 1.04378 1.06021 1.09201 
2456390.87758 -2.61 238.49 3.88 1.69181 1.05325 1.00082 1.04588 1.05742 1.05776 1.07634 1.11496 
2456390.87800  1.81 171.28 4.13 1.69814 1.03712 0.98553 1.02969 1.04461 1.04467 1.05855 1.08987 
2456390.87844 -2.88 238.41 4.56 1.70351 1.05395 1.00102 1.04728 1.05769 1.05746 1.07804 1.11662 
2456390.87886  2.27 171.25 4.53 1.70933 1.03613 0.98349 1.02808 1.04311 1.04412 1.05686 1.09267 
2456390.87930 -2.90 238.59 4.18 1.71621 1.05430 1.00232 1.04734 1.05858 1.05852 1.07660 1.11589 
2456390.87972  1.76 172.37 4.81 1.72133 1.03708 0.98539 1.02887 1.04382 1.04456 1.05841 1.09266 
2456390.88019 -3.03 238.69 4.34 1.72825 1.05403 1.00212 1.04699 1.05855 1.05774 1.07651 1.11607 
2456390.88061  1.45 171.46 4.41 1.73410 1.03692 0.98427 1.02934 1.04385 1.04468 1.05823 1.09265 
2456390.88105 -2.95 238.38 4.36 1.74058 1.05197 0.99889 1.04470 1.05663 1.05664 1.07504 1.11390 
2456390.88147  2.01 172.23 4.92 1.74671 1.03550 0.98434 1.02778 1.04139 1.04292 1.05689 1.09067 
2456390.88191 -2.92 237.68 4.03 1.75331 1.05148 0.99906 1.04452 1.05575 1.05480 1.07516 1.11403 
2456390.88258  2.05 171.13 4.26 1.76309 1.03495 0.98272 1.02614 1.04236 1.04276 1.05671 1.09064 
2456390.88302 -2.91 238.42 4.91 1.76983 1.05403 1.00085 1.04723 1.05803 1.05752 1.07825 1.11719 
2456390.88344  1.71 171.53 4.34 1.77623 1.03777 0.98581 1.02944 1.04430 1.04499 1.05983 1.09422 
2456390.88388 -2.42 238.33 4.52 1.78310 1.05300 1.00087 1.04614 1.05685 1.05690 1.07573 1.11583 
2456390.88430  2.36 172.21 4.58 1.78961 1.03419 0.98247 1.02632 1.04090 1.04115 1.05572 1.09037 
2456390.88474 -2.60 238.78 5.05 1.79642 1.05456 1.00156 1.04757 1.05849 1.05901 1.07827 1.11683 
2456390.88516  1.71 171.86 4.94 1.80305 1.03584 0.98306 1.02784 1.04313 1.04313 1.05691 1.09323 
2456390.88560 -2.28 238.08 4.42 1.81105 1.05293 1.00077 1.04568 1.05768 1.05648 1.07608 1.11519 
2456390.88602  1.66 171.93 4.37 1.81693 1.03534 0.98428 1.02783 1.04327 1.04192 1.05621 1.08940 
2456390.88645 -2.35 237.14 4.45 1.82399 1.05096 0.99863 1.04429 1.05553 1.05475 1.07415 1.11246 
2456390.88689  2.42 171.49 4.89 1.83106 1.03208 0.97895 1.02360 1.03908 1.04028 1.05383 1.08903 
2456390.88733 -2.39 237.11 4.98 1.83848 1.05113 0.99795 1.04362 1.05506 1.05552 1.07577 1.11360 
2456390.88776  2.15 171.37 5.08 1.84549 1.03648 0.98464 1.02834 1.04427 1.04377 1.05743 1.09201 
2456390.88819 -2.61 238.62 4.90 1.85396 1.05143 0.99915 1.04389 1.05514 1.05520 1.07544 1.11457 
2456390.88861  2.56 171.17 4.88 1.86091 1.03356 0.98005 1.02519 1.03965 1.04250 1.05558 1.09085 
2456390.88905 -2.73 238.86 5.20 1.86860 1.05124 0.99818 1.04399 1.05424 1.05622 1.07548 1.11407 
2456390.88947  2.37 171.50 4.54 1.87591 1.03608 0.98450 1.02924 1.04412 1.04316 1.05631 1.08996 
2456390.88990 -2.45 237.78 6.41 1.88255 1.05110 0.99745 1.04352 1.05452 1.05550 1.07644 1.11479 
2456390.89032  1.87 171.97 5.04 1.88976 1.03445 0.98265 1.02671 1.04254 1.04175 1.05514 1.08923 
2456390.89074 -2.39 238.47 5.81 1.89751 1.05426 1.00113 1.04650 1.05838 1.05870 1.07847 1.11743 
2456390.89116  2.85 171.26 5.12 1.90485 1.03431 0.98179 1.02707 1.04049 1.04180 1.05603 1.09086 
2456390.89159 -2.30 237.79 4.63 1.91297 1.05237 1.00017 1.04516 1.05678 1.05618 1.07572 1.11489 
2456390.89202  2.70 170.67 4.49 1.92067 1.03479 0.98258 1.02565 1.04154 1.04293 1.05632 1.09225 
2456390.89245 -2.31 237.86 4.70 1.92875 1.05241 1.00022 1.04530 1.05672 1.05613 1.07532 1.11554 
2456390.89288  2.29 170.71 4.81 1.93764 1.03477 0.98197 1.02557 1.04205 1.04281 1.05677 1.09216 
2456390.89330 -2.20 237.51 4.73 1.94485 1.05129 0.99979 1.04495 1.05567 1.05435 1.07408 1.11326 
2456390.89372  2.28 170.94 4.34 1.95265 1.03517 0.98301 1.02713 1.04300 1.04292 1.05663 1.08994 
2456390.89414 -1.87 237.84 4.23 1.96103 1.05094 0.99896 1.04411 1.05535 1.05481 1.07363 1.11326 
2456390.89456  2.02 171.51 4.16 1.96897 1.03788 0.98649 1.02992 1.04411 1.04560 1.05898 1.09407 
2456390.89500 -2.87 237.87 3.97 1.97775 1.05093 0.99933 1.04349 1.05557 1.05507 1.07365 1.11279 
2456390.89552  1.12 172.43 4.50 1.98781 1.03747 0.98669 1.02979 1.04377 1.04411 1.05841 1.09409 
2456390.89595 -2.01 238.03 4.83 1.99678 1.05262 1.00041 1.04536 1.05646 1.05698 1.07620 1.11515 
2456390.89638  1.49 171.56 4.61 2.00529 1.03635 0.98476 1.02793 1.04463 1.04400 1.05795 1.09031 
2456390.89682 -2.38 238.18 4.61 2.01446 1.05187 0.99896 1.04435 1.05598 1.05617 1.07595 1.11525 
2456390.89724  2.58 171.00 4.86 2.02314 1.03573 0.98353 1.02749 1.04267 1.04391 1.05725 1.09178 
2456390.89772 -2.27 237.58 4.71 2.03340 1.05141 0.99965 1.04432 1.05600 1.05456 1.07536 1.11336 
2456390.89815  2.49 171.14 5.02 2.04227 1.03588 0.98391 1.02675 1.04278 1.04390 1.05749 1.09316 
2456390.89857 -1.88 237.85 4.74 2.05157 1.05305 1.00089 1.04617 1.05775 1.05665 1.07655 1.11504 
2456390.89900  2.12 171.16 4.79 2.06063 1.03633 0.98376 1.02785 1.04266 1.04471 1.05872 1.09293 
2456390.89948 -2.40 238.85 6.06 2.07125 1.05201 0.99886 1.04433 1.05621 1.05680 1.07527 1.11622 
2456390.89991  2.27 171.57 5.69 2.08052 1.03523 0.98313 1.02661 1.04159 1.04309 1.05657 1.09348 
2456390.90040 -2.11 237.49 5.18 2.09298 1.05436 1.00170 1.04727 1.05833 1.05851 1.07836 1.11743 
2456390.90083  2.66 171.41 5.36 2.10118 1.03605 0.98360 1.02771 1.04287 1.04453 1.05840 1.09152 
2456390.90125 -2.37 238.37 5.66 2.11110 1.05529 1.00229 1.04816 1.05905 1.05945 1.07989 1.11857 
2456390.90167  2.01 171.32 4.84 2.12049 1.03740 0.98442 1.03018 1.04465 1.04517 1.05884 1.09386 
2456390.90209 -1.38 238.41 5.04 2.13062 1.05679 1.00379 1.04953 1.06017 1.06111 1.08201 1.11988 
2456390.90251  2.20 170.79 5.16 2.14021 1.03986 0.98590 1.03225 1.04740 1.04781 1.06159 1.09772 
2456390.90295 -1.65 237.34 5.13 2.15219 1.05350 1.00015 1.04616 1.05751 1.05793 1.07757 1.11771 
2456390.90337  2.88 171.55 5.37 2.16093 1.03709 0.98356 1.02911 1.04444 1.04556 1.05894 1.09393 
2456390.90379 -1.56 238.02 5.11 2.17257 1.05607 1.00320 1.04924 1.05973 1.05997 1.08037 1.11981 
2456390.90421  2.32 171.56 6.06 2.18125 1.03832 0.98541 1.02966 1.04532 1.04653 1.05996 1.09641 
2456390.90465 -2.14 237.62 5.51 2.19233 1.05486 1.00221 1.04791 1.05877 1.05846 1.07922 1.11859 
2456390.90507  2.69 170.75 4.89 2.20287 1.03757 0.98417 1.02927 1.04443 1.04622 1.05980 1.09484 
2456390.90551 -2.68 238.45 5.56 2.21422 1.05702 1.00423 1.05019 1.06057 1.06166 1.08033 1.12082 
2456390.90593  2.74 171.40 6.29 2.22497 1.03773 0.98404 1.02890 1.04548 1.04640 1.05950 1.09572 
2456390.90636 -2.14 238.66 7.35 2.23627 1.05464 0.99991 1.04650 1.05675 1.06002 1.08193 1.12011 
2456390.90679  2.11 171.39 6.93 2.24876 1.03802 0.98416 1.02886 1.04522 1.04761 1.05989 1.09605 
2456390.90721 -2.35 237.98 6.01 2.25880 1.05509 1.00226 1.04784 1.05914 1.05953 1.07971 1.11770 
2456390.90763  2.52 171.60 5.75 2.26975 1.03880 0.98506 1.03025 1.04661 1.04767 1.06057 1.09611 
2456390.90808 -2.00 237.30 5.47 2.28221 1.05474 1.00164 1.04651 1.05880 1.05914 1.07974 1.11938 
2456390.90937  2.09 170.89 5.16 2.31769 1.04113 0.98745 1.03293 1.04882 1.04988 1.06266 1.09856 

